SceneRF: Self-Supervised Monocular 3D Scene Reconstruction with Radiance Fields

3D reconstruction from a single 2D image was extensively covered in the literature but relies on depth supervision at training time, which limits its applicability. To relax the dependence to depth we propose SceneRF, a self-supervised monocular scene reconstruction method using only posed image sequences for training. Fueled by the recent progress in neural radiance fields (NeRF) we optimize a radiance field though with explicit depth optimization and a novel probabilistic sampling strategy to efficiently handle large scenes. At inference, a single input image suffices to hallucinate novel depth views which are fused together to obtain 3D scene reconstruction. Thorough experiments demonstrate that we outperform all baselines for novel depth views synthesis and scene reconstruction, on indoor BundleFusion and outdoor SemanticKITTI. Code is available at https://astra-vision.github.io/SceneRF .

==> rebuttal/README.txt <==

To create a sample ICCV rebuttal pdf, copy the contents of this directory somewhere, and type

 latex egrebuttal

or 

 pdflatex egrebuttal


Make sure to replace the paper title and paper ID in the appropriate places in the tex file.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egrebuttal).


==> rebuttal/scripts/mine-color-reproj.csv <==
distance,abs_rel,sq_rel,rmse,rmse_log,a1,a2,a3,n_frames
1,0.19,1.525368,5.410128,0.26859,0.746484,0.897632,0.956526,585
2,0.181037,1.408227,5.682362,0.272076,0.743839,0.895203,0.953929,970
3,0.180293,1.37135,5.656305,0.276414,0.739147,0.892314,0.951738,980
4,0.184556,1.464495,5.865751,0.285682,0.729659,0.884492,0.946774,985
5,0.190205,1.498277,5.880899,0.294079,0.718147,0.877776,0.94295,976
6,0.197735,1.581797,6.063366,0.303818,0.703207,0.868942,0.937774,977
7,0.204768,1.642008,6.116841,0.311303,0.690224,0.863369,0.935004,964
8,0.214855,1.762931,6.314295,0.328386,0.672012,0.852402,0.929213,980
9,0.22329,1.84363,6.49433,0.350563,0.655959,0.842466,0.923251,982
10,0.232635,1.874495,6.507496,0.365531,0.639663,0.834086,0.918829,950
All,0.200266,1.59956,6.022636,0.307048,0.702216,0.869841,0.938942,9349

==> rebuttal/scripts/mine-color.csv <==
distance,abs_rel,sq_rel,rmse,rmse_log,a1,a2,a3,n_frames
1,0.242529,2.12906,5.83042,0.310483,0.689603,0.870919,0.941611,585
2,0.220867,1.735793,6.022617,0.304379,0.690259,0.871977,0.943196,970
3,0.208246,1.572006,5.945061,0.298037,0.694449,0.877294,0.946609,980
4,0.20587,1.614565,6.136988,0.302227,0.69225,0.874307,0.943841,985
5,0.208649,1.609856,6.144692,0.308242,0.682061,0.869516,0.941001,976
6,0.217543,1.705094,6.354935,0.319597,0.660749,0.859143,0.935494,977
7,0.22435,1.751137,6.412056,0.327883,0.646473,0.851971,0.932023,964
8,0.234362,1.865608,6.640588,0.346792,0.62718,0.83853,0.924201,980
9,0.243754,1.997715,6.858927,0.371545,0.613235,0.825879,0.91522,982
10,0.249658,2.03187,6.888234,0.387839,0.601555,0.817988,0.909884,950
All,0.2248,1.786892,6.342722,0.328268,0.658696,0.855219,0.933022,9349

==> rebuttal/scripts/monodepth2-lama.csv <==
distance,abs_rel,sq_rel,rmse,rmse_log,a1,a2,a3,n_frames
1,0.28461,3.147896,9.383623,0.589585,0.538045,0.71738,0.802336,585
2,0.318408,3.771464,10.491739,0.666463,0.472316,0.662211,0.760967,970
3,0.339495,4.059297,10.975834,0.703958,0.420857,0.61933,0.733231,980
4,0.369532,4.574217,11.675916,0.770231,0.366357,0.56685,0.690211,985
5,0.395,4.88127,11.96833,0.820148,0.321375,0.51854,0.651541,976
6,0.420937,5.315432,12.52694,0.874368,0.278375,0.471136,0.611944,977
7,0.446657,5.631622,12.785201,0.92662,0.240495,0.427456,0.573279,964
8,0.469331,6.032258,13.268938,0.972342,0.208004,0.38441,0.533039,979
9,0.491547,6.370527,13.592547,1.018756,0.177224,0.346295,0.498465,982
10,0.502988,6.480629,13.661954,1.030978,0.157687,0.320921,0.476601,949
All,0.40857,5.10124,12.139907,0.847187,0.309296,0.494995,0.626508,9347

==> rebuttal/scripts/monodepth2-noinpaint.csv <==
distance,abs_rel,sq_rel,rmse,rmse_log,a1,a2,a3,n_frames
1,0.487775,5.928344,13.03001,0.884951,0.109826,0.293487,0.47702,585
2,0.523081,6.822082,14.086732,0.981065,0.084473,0.250936,0.415622,970
3,0.537699,7.132852,14.352855,1.030117,0.075132,0.237951,0.39757,980
4,0.535615,7.279775,14.611618,1.044328,0.088972,0.247972,0.401014,985
5,0.527782,7.138057,14.425691,1.035561,0.10365,0.262773,0.411503,976
6,0.525994,7.231086,14.609753,1.042669,0.11282,0.26888,0.414107,977
7,0.523678,7.166958,14.514463,1.040762,0.11815,0.273392,0.417479,964
8,0.52623,7.301171,14.709752,1.05412,0.118922,0.271756,0.412994,980
9,0.527329,7.342274,14.76081,1.059098,0.118477,0.270423,0.41187,982
10,0.529159,7.316199,14.683177,1.062663,0.115905,0.26708,0.408812,950
All,0.525975,7.113316,14.434674,1.029286,0.104368,0.263221,0.414274,9349

==> rebuttal/scripts/pixelnerf-reproj.csv <==
distance (m),abs_rel,sq_rel,rmse,rmse_log,a1,a2,a3,n_frames
1,0.1834,1.2326,5.2072,0.2702,0.7435,0.9047,0.9586,585
2,0.1837,1.3386,5.5795,0.2789,0.7373,0.8987,0.9551,970
3,0.1852,1.3426,5.5722,0.2830,0.7335,0.8955,0.9529,980
4,0.1873,1.4073,5.7926,0.2924,0.7251,0.8877,0.9475,985
5,0.1919,1.4408,5.8159,0.3010,0.7149,0.8798,0.9430,976
6,0.1990,1.5505,6.0279,0.3128,0.7013,0.8698,0.9365,977
7,0.2030,1.5931,6.0748,0.3191,0.6911,0.8634,0.9337,964
8,0.2093,1.7218,6.2903,0.3305,0.6800,0.8534,0.9267,980
9,0.2149,1.8116,6.4688,0.3401,0.6673,0.8443,0.9209,982
10,0.2232,1.8797,6.5055,0.3500,0.6509,0.8343,0.9149,950
All,0.1986,1.5435,5.9625,0.3093,0.7030,0.8719,0.9382,"9,349"
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
distance,abs_rel,sq_rel,rmse,rmse_log,a1,a2,a3,n_frames
1,0.28461,3.147896,9.383623,0.589585,0.538045,0.71738,0.802336,585
2,0.318408,3.771464,10.491739,0.666463,0.472316,0.662211,0.760967,970
3,0.339495,4.059297,10.975834,0.703958,0.420857,0.61933,0.733231,980
4,0.369532,4.574217,11.675916,0.770231,0.366357,0.56685,0.690211,985
5,0.395,4.88127,11.96833,0.820148,0.321375,0.51854,0.651541,976
6,0.420937,5.315432,12.52694,0.874368,0.278375,0.471136,0.611944,977
7,0.446657,5.631622,12.785201,0.92662,0.240495,0.427456,0.573279,964
8,0.469331,6.032258,13.268938,0.972342,0.208004,0.38441,0.533039,979
9,0.491547,6.370527,13.592547,1.018756,0.177224,0.346295,0.498465,982
10,0.502988,6.480629,13.661954,1.030978,0.157687,0.320921,0.476601,949
All,0.40857,5.10124,12.139907,0.847187,0.309296,0.494995,0.626508,9347

==> rebuttal/scripts/pixelnerf.csv <==
distance,abs_rel,sq_rel,rmse,rmse_log,a1,a2,a3,n_frames
1,0.217771,1.772629,5.784921,0.298235,0.703635,0.888113,0.950076,585
2,0.218044,1.86517,6.079825,0.304597,0.700595,0.883699,0.946986,970
3,0.220361,1.863208,6.055385,0.307661,0.695671,0.881022,0.945037,980
4,0.222809,1.911935,6.243249,0.315346,0.684996,0.873451,0.940475,985
5,0.227865,1.943859,6.266769,0.323137,0.672119,0.865473,0.93614,976
6,0.23643,2.068071,6.489257,0.335536,0.655205,0.853042,0.929292,977
7,0.241046,2.124938,6.548872,0.343544,0.644388,0.846287,0.924914,964
8,0.250441,2.278487,6.780262,0.357355,0.628186,0.833062,0.916749,980
9,0.256178,2.364176,6.948983,0.36977,0.614296,0.822056,0.909312,982
10,0.266421,2.492931,7.045023,0.38557,0.598358,0.808787,0.899237,950
All,0.236408,2.079835,6.449492,0.335441,0.65807,0.854256,0.929053,9349

==> rebuttal/scripts/scenerf_best4g8p.csv <==
distance,abs_rel,sq_rel,rmse,rmse_log,a1,a2,a3,n_frames
1,0.140464,0.960119,4.932102,0.231657,0.816339,0.93104,0.96816,585
2,0.146776,1.094764,5.353837,0.247526,0.801188,0.920785,0.961957,970
3,0.151032,1.109569,5.35755,0.254471,0.791262,0.915882,0.959599,980
4,0.15642,1.180282,5.574945,0.265476,0.777637,0.907832,0.954496,985
5,0.162363,1.216246,5.616208,0.275117,0.763286,0.900284,0.950623,976
6,0.169225,1.303391,5.827598,0.28826,0.747833,0.889128,0.943904,977
7,0.175259,1.344775,5.912157,0.297981,0.73359,0.881509,0.939784,964
8,0.18283,1.449695,6.154852,0.311273,0.716263,0.869956,0.933325,980
9,0.190638,1.553938,6.375124,0.325184,0.699001,0.857885,0.925389,982
10,0.196829,1.578814,6.388325,0.334039,0.684938,0.849479,0.920655,950
All,0.168226,1.291787,5.781961,0.285122,0.750663,0.890869,0.944916,9349

==> rebuttal/scripts/visionnerf-color-reproj.csv <==
distance,abs_rel,sq_rel,rmse,rmse_log,a1,a2,a3,n_frames
1,0.143319,0.941439,4.812232,0.23442,0.816535,0.931718,0.968529,585
2,0.148423,1.088977,5.214167,0.249724,0.805818,0.921194,0.961873,970
3,0.153059,1.124613,5.246059,0.257856,0.796959,0.914872,0.958046,980
4,0.1597,1.213818,5.454479,0.26811,0.783258,0.906311,0.952916,985
5,0.168488,1.281415,5.499774,0.277891,0.768115,0.898351,0.948851,976
6,0.176407,1.398491,5.71654,0.289369,0.753887,0.888694,0.94309,977
7,0.183495,1.464309,5.778039,0.295317,0.741686,0.883148,0.940859,964
8,0.192766,1.598542,5.983479,0.306441,0.726568,0.874153,0.935843,980
9,0.201832,1.728211,6.180168,0.317593,0.710879,0.864272,0.93027,982
10,0.210333,1.798478,6.222824,0.325298,0.695449,0.857067,0.926549,950
All,0.174962,1.380425,5.642741,0.284094,0.757712,0.892491,0.945818,9349

==> rebuttal/scripts/visionnerf-color.csv <==
distance,abs_rel,sq_rel,rmse,rmse_log,a1,a2,a3,n_frames
1,0.166534,1.058038,4.974775,0.256399,0.768575,0.924718,0.967198,585
2,0.173788,1.206741,5.372457,0.269387,0.75338,0.915636,0.961553,970
3,0.179837,1.230609,5.379512,0.274595,0.741879,0.911118,0.959293,980
4,0.188331,1.317525,5.593844,0.285564,0.723677,0.902173,0.954265,985
5,0.19792,1.387307,5.664823,0.297266,0.704955,0.892225,0.949436,976
6,0.208084,1.49903,5.890216,0.30864,0.683899,0.880989,0.943639,977
7,0.216819,1.574419,5.984283,0.320089,0.668428,0.872313,0.93835,964
8,0.226327,1.697783,6.218208,0.332977,0.649936,0.860157,0.931881,980
9,0.235553,1.835498,6.453187,0.347426,0.632801,0.847747,0.923607,982
10,0.246464,1.927598,6.550178,0.361406,0.611653,0.836443,0.916496,950
All,0.205421,1.489684,5.841201,0.307279,0.691009,0.882787,0.943697,9349
